A column generation-based fixed-point heuristic for the service-aware multi-commodity flow problem

We study the Service-Aware Multi-Commodity Flow (SAMCF) problem, in which demand is elastic and governed by a logit choice model while routing is subject to hard capacity constraints. In a centralized, system-optimal setting, the network operator jointly determines how much demand to serve and how to route it. We formulate the SAMCF as a nonlinear program and propose an iterative fixed-point heuristic that alternates between solving an inelastic MCF via column generation and updating demand from the resulting service levels. Two linear approximations based on piecewise-linear demand functions and McCormick envelopes serve as benchmarks, while a piecewise-linear outer-approximation of the demand function is used to provide valid lower bounds. Computational experiments on public transport instances show that the heuristic finds near-optimal solutions in under two seconds - orders of magnitude faster than the benchmark methods - while matching their solution quality on all instances they can solve within a ten-minute time limit.

==> de_beta_sweep_pt_demand_and_objective_grid.csv <==
Instance,Lambda,Beta,DE_Beta_Recovered_Obj,DE_Beta_QoS_Obj,DE_Beta_QoS_PctDemand_PT,DE_Inelastic_Obj_Baseline,DE_Inelastic_PT_Demand_Baseline,DE_Inelastic_Total_Demand_Baseline,DE_Inelastic_PctDemand_PT_Baseline
Grid,1.0,0.01,143330,188113,56.45,143318,2103,2213,95.02937189335744
Grid,1.0,0.05,143330,163848,74.58,143318,2103,2213,95.02937189335744
Grid,1.0,0.1,143330,154425,83.0,143318,2103,2213,95.02937189335744
Grid,1.0,0.5,143330,147744,91.45,143318,2103,2213,95.02937189335744


==> fig9b_tikz_wide.csv <==
beta,nl_mean_gap,nl_err_low,nl_err_high,nl_n,bl_mean_gap,bl_err_low,bl_err_high,bl_n,mc_mean_gap,mc_err_low,mc_err_high,mc_n
0.01,5.870148,5.865034,2.629103,16,0.187217,0.17454,0.884176,16,2.155605,0.222185,0.30505,15
0.05,8.633473,8.633403,3.178676,16,0.672626,0.584926,1.128365,16,3.937219,0.714072,1.10003,14
0.1,6.511884,6.51182,5.150633,16,0.530399,0.41088,0.995141,16,4.345475,2.04991,3.647468,13
0.5,3.527012,3.526836,6.452802,16,0.227064,0.171245,0.479079,15,4.294249,3.024541,6.225601,13


==> pt_demand_abs_vs_altmode_cost_decrease_grid.csv <==
Instance,AltModeCostDecreasePct,Inelastic_PT_Demand_Abs,QoS_PT_Demand_Abs
Grid,0.0,2211.0,1836.8321073598072
Grid,0.5,2211.0,1829.0162371449258
Grid,1.0,2211.0,1821.0546019809406
Grid,1.5,2211.0,1812.9442737942868
Grid,2.0,2211.0,1804.68216215236
Grid,2.5,2211.0,1796.2650184598747
Grid,3.0,2211.0,1787.6894444608104
Grid,3.5,2211.0,1778.9519055115368
Grid,4.0,2211.0,1770.0487490438315
Grid,4.5,2211.0,1760.9762285724019
Grid,5.0,2211.0,1751.7305335189612
Grid,5.5,2211.0,1742.3030255536416
Grid,6.0,2211.0,1732.699379975627
Grid,6.5,2211.0,1722.9111298144996
Grid,7.0,2211.0,1712.9346258832388
Grid,7.5,2209.0,1702.576963133208
Grid,8.0,2209.0,1692.225348246997
Grid,8.5,2209.0,1681.6751860634952
Grid,9.0,2209.0,1670.9239420311862
Grid,9.5,2209.0,1659.9695247837371
Grid,10.0,2205.0,1648.4119088019938
Grid,10.5,2205.0,1637.0712381557594
Grid,11.0,2205.0,1625.523129868001
Grid,11.5,2203.0,1613.5794344623373
Grid,12.0,2203.0,1601.631323325857
Grid,12.5,2201.0,1589.280474350329
Grid,13.0,2201.0,1576.9328625886071
Grid,13.5,2185.0,1562.7984906918764
Grid,14.0,2185.0,1550.1545161134932
Grid,14.5,2179.0,1536.7377843363038
Grid,15.0,2179.0,1523.7532187817696
Grid,15.5,2179.0,1510.5840565893488
Grid,16.0,2179.0,1497.237724231491
Grid,16.5,2179.0,1483.7221221466184
Grid,17.0,2179.0,1470.0455210801558
Grid,17.5,2179.0,1456.216452511319
Grid,18.0,2177.0,1442.047533392972
Grid,18.5,2177.0,1427.946852466415
Grid,19.0,2177.0,1413.719514243256
Grid,19.5,2177.0,1399.3740109501343
Grid,20.0,2177.0,1384.918581154304
Grid,20.5,2177.0,1370.3611328265254
Grid,21.0,2160.0,1354.06118519311
Grid,21.5,2160.0,1339.3827411287646
Grid,22.0,2160.0,1324.6214018448386
Grid,22.5,2160.0,1309.783276200405
Grid,23.0,2160.0,1294.8739348052068
Grid,23.5,2108.0,1274.8495092435908
Grid,24.0,2108.0,1259.9989506255104
Grid,24.5,2108.0,1245.0843671462078
Grid,25.0,2108.0,1230.1092916029772
Grid,25.5,2108.0,1215.0767293097379
Grid,26.0,2108.0,1199.9891769646388
Grid,26.5,2088.0,1182.8833781143435
Grid,27.0,2088.0,1167.7640089653808
Grid,27.5,2063.0,1150.2015299741831
Grid,28.0,2054.0,1134.2947669165756
Grid,28.5,2050.0,1118.877819423136
Grid,29.0,2033.0,1102.2022790151207
Grid,29.5,2025.0,1086.4044859512421
Grid,30.0,2014.0,1070.2835592743022
Grid,30.5,2009.0,1054.7117649846264
Grid,31.0,1992.0,1037.921985850632
Grid,31.5,1987.0,1022.3349036841588
Grid,32.0,1973.0,1005.8147181214143
Grid,32.5,1947.0,988.0608763348575
Grid,33.0,1912.0,969.485573484143
Grid,33.5,1910.0,954.1976208090064
Grid,34.0,1902.0,938.2347446237783
Grid,34.5,1883.0,921.1886553206471
Grid,35.0,1883.0,905.9965543869382
Grid,35.5,1881.0,890.5307453248761
Grid,36.0,1809.0,868.1166614565457
Grid,36.5,1809.0,853.0294085373239
Grid,37.0,1786.0,835.6147799805947
Grid,37.5,1786.0,820.5116459794431
Grid,38.0,1786.0,805.3399365391148
Grid,38.5,1764.0,788.0001892492002
Grid,39.0,1746.0,771.1278319398481
Grid,39.5,1728.0,754.3301018936983
Grid,40.0,1725.0,739.0025871876434
Grid,40.5,1725.0,723.9576353122216
Grid,41.0,1720.0,708.4155227911976
Grid,41.5,1702.0,691.6010365305468
Grid,42.0,1665.0,673.1201781165473
Grid,42.5,1665.0,658.4361795150576
Grid,43.0,1642.0,641.5905031243269
Grid,43.5,1633.0,626.234321508121
Grid,44.0,1633.0,611.8415256655883
Grid,44.5,1633.0,597.5198902617956
Grid,45.0,1584.0,578.6386149680868
Grid,45.5,1584.0,564.7555248249007
Grid,46.0,1584.0,550.9772201631748
Grid,46.5,1584.0,537.3184032014369
Grid,47.0,1584.0,523.7931375665399
Grid,47.5,1584.0,510.4147829257981
Grid,48.0,1584.0,497.195939660114
Grid,48.5,1584.0,484.1484037496566
Grid,49.0,1584.0,471.28313182002006
Grid,49.5,1584.0,458.6102160951106
Grid,50.0,1584.0,446.13886882780184

